Extensible Structure-Informed Prediction of Formation Energy with Improved Accuracy and Usability employing Neural Networks

In the present paper, we introduce a new neural network-based tool for the prediction of formation energies of atomic structures based on elemental and structural features of Voronoi-tessellated materials. We provide a concise overview of the connection between the machine learning and the true material-property relationship, how to improve the generalization accuracy by reducing overfitting, how new data can be incorporated into the model to tune it to a specific material system, and preliminary results on using models to preform local structure relaxations. The present work resulted in three final models optimized for (1) highest test accuracy on the Open Quantum Materials Database (OQMD), (2) performance in the discovery of new materials, and (3) performance at a low computational cost. On a test set of 21,800 compounds randomly selected from OQMD, they achieve a mean absolute error (MAE) of 28, 40, and 42 meV/atom, respectively. The second model provides better predictions in a test case of interest not present in the OQMD, while the third reduces the computational cost by a factor of 8. We collect our results in a new open-source tool called SIPFENN (Structure-Informed Prediction of Formation Energy using Neural Networks). SIPFENN not only improves the accuracy beyond existing models but also ships in a ready-to-use form with pre-trained neural networks and a GUI interface. By virtue of this, it can be included in DFT calculations routines at nearly no cost.

==> squaredweightssumNN20_V2.csv <==
Descriptor Feature,Normalized Squared Weights Sum
mean_NeighDiff_shell1_MeltingT,0.999999981184377
mean_MeltingT,0.975018033755694
max_MeltingT,0.7351160050613
mean_NeighDiff_shell1_NdUnfilled,0.691574558687147
MaxPackingEfficiency,0.688894335348743
most_MeltingT,0.67373405999526
dev_GSvolume_pa,0.610421832157295
var_NeighDiff_shell1_Column,0.587820363763078
var_NeighDiff_shell1_CovalentRadius,0.578255938414525
var_NeighDiff_shell1_MeltingT,0.572591219709581
maxdiff_GSvolume_pa,0.551559046696049
dev_MeltingT,0.528601451826142
mean_SpaceGroupNumber,0.517608406781
min_MeltingT,0.504365644389918
var_CellVolume,0.494670107782257
var_NeighDiff_shell1_MendeleevNumber,0.491998946292532
min_NeighDiff_shell1_MeltingT,0.478533749071306
mean_NeighDiff_shell1_Column,0.455664453513182
maxdiff_CovalentRadius,0.429978743948941
var_NeighDiff_shell1_Electronegativity,0.426420973462465
var_EffectiveCoordination,0.405056679261019
min_NeighDiff_shell1_Column,0.398220984082087
dev_NdUnfilled,0.397386327893445
dev_CovalentRadius,0.36935161066719
range_NeighDiff_shell1_Column,0.359559998974694
range_NeighDiff_shell1_CovalentRadius,0.345851120772646
mean_WCMagnitude_Shell1,0.342749201027659
mean_NeighDiff_shell1_MendeleevNumber,0.339111177597017
mean_EffectiveCoordination,0.338993929978555
mean_Number,0.337688153706783
mean_NdUnfilled,0.334082299777828
maxdiff_MeltingT,0.333484144660014
mean_AtomicWeight,0.331493736047194
mean_NeighDiff_shell1_NdValence,0.331422942311027
range_NeighDiff_shell1_MeltingT,0.331069425875739
max_NfUnfilled,0.330410887422144
dev_Electronegativity,0.33001068706374
mean_NeighDiff_shell1_CovalentRadius,0.329988012470167
var_NeighDiff_shell1_NdUnfilled,0.319733719368184
dev_Column,0.316623634729965
var_NeighDiff_shell1_NdValence,0.314813428004993
mean_WCMagnitude_Shell2,0.31359054815484
most_NfUnfilled,0.309160432128794
MeanIonicChar,0.307317105881185
mean_NeighDiff_shell1_Electronegativity,0.302774626780237
min_EffectiveCoordination,0.29705123031183
min_NeighDiff_shell1_CovalentRadius,0.293924040106304
max_NeighDiff_shell1_GSvolume_pa,0.287504308949349
most_SpaceGroupNumber,0.284719979354774
max_NdUnfilled,0.284244144936498
maxdiff_NdUnfilled,0.284054333812924
var_NeighDiff_shell1_GSvolume_pa,0.280083283629742
min_BondLengthVariation,0.279223231419437
var_MeanBondLength,0.2767999708701
dev_NdValence,0.2756637389961
max_NeighDiff_shell1_MeltingT,0.27096836009751
max_BondLengthVariation,0.265645774508329
mean_NfValence,0.265578490172297
mean_NsUnfilled,0.261201699067249
max_NeighDiff_shell1_CovalentRadius,0.260262031485238
max_GSvolume_pa,0.259850229245484
min_GSvolume_pa,0.258953636100627
mean_NdValence,0.255725269775557
mean_NeighDiff_shell1_GSvolume_pa,0.252985461165722
max_NValance,0.247490151954563
range_NeighDiff_shell1_NdUnfilled,0.246427847949211
max_CovalentRadius,0.23135569427265
CanFormIonic,0.23134923222386
min_NeighDiff_shell1_Electronegativity,0.228733941932514
min_SpaceGroupNumber,0.227664446470548
max_Electronegativity,0.226092311592057
max_NdValence,0.225763392294344
most_NdUnfilled,0.221977266898559
min_NeighDiff_shell1_MendeleevNumber,0.219913854764553
var_NeighDiff_shell1_NpValence,0.216085794235916
min_NeighDiff_shell1_NdUnfilled,0.211395426061255
dev_SpaceGroupNumber,0.209900751185619
most_NfValence,0.208882863022838
min_MeanBondLength,0.208604746823711
mean_BondLengthVariation,0.20507358123946
var_NeighDiff_shell1_Row,0.204540716070103
max_NeighDiff_shell1_NdUnfilled,0.20317963845137
min_NeighDiff_shell1_NdValence,0.201229894366685
min_CovalentRadius,0.199737433697969
range_NeighDiff_shell1_MendeleevNumber,0.195911848268406
min_NeighDiff_shell1_GSvolume_pa,0.195646527531223
most_NpUnfilled,0.194572737517812
maxdiff_NUnfilled,0.193160695345617
max_NeighDiff_shell1_NdValence,0.193074529532933
max_NpValence,0.192902964183429
range_NeighDiff_shell1_GSvolume_pa,0.191661425121623
most_NdValence,0.190404609999142
max_MeanBondLength,0.190205665717911
maxdiff_NfUnfilled,0.188968082597077
max_NeighDiff_shell1_Column,0.185184773817324
range_NeighDiff_shell1_Electronegativity,0.183221219078887
var_NeighDiff_shell1_SpaceGroupNumber,0.183125719973767
dev_NpValence,0.180986448025923
mean_NpUnfilled,0.180907712220835
range_NeighDiff_shell1_SpaceGroupNumber,0.17858146594084
dev_MendeleevNumber,0.177525959111811
MaxIonicChar,0.176002269862313
mean_Column,0.172061778269424
min_Electronegativity,0.171635383282627
mean_WCMagnitude_Shell3,0.170766061829937
mean_Row,0.170348217850439
min_NeighDiff_shell1_SpaceGroupNumber,0.170308387123271
most_NsUnfilled,0.167136724724907
var_BondLengthVariation,0.166530023188796
var_NeighDiff_shell1_NfUnfilled,0.162230590592236
range_NeighDiff_shell1_NdValence,0.160939138654254
frac_fValence,0.160903072364756
maxdiff_Column,0.160829675382446
max_NUnfilled,0.159156942583793
mean_NpValence,0.156385128826432
maxdiff_NpValence,0.156366939959637
mean_MendeleevNumber,0.154911534859476
most_Electronegativity,0.154690044878503
mean_Electronegativity,0.154575653363641
max_SpaceGroupNumber,0.154286225011259
dev_Row,0.153823147694971
maxdiff_MendeleevNumber,0.153726891854207
var_NeighDiff_shell1_NpUnfilled,0.151351258409061
max_NeighDiff_shell1_Electronegativity,0.151152959194673
most_NUnfilled,0.14954515820661
max_GSbandgap,0.149449333250286
mean_NeighDiff_shell1_NUnfilled,0.148914150776938
maxdiff_NValance,0.14819264360989
mean_NeighDiff_shell1_NpValence,0.147680906426819
maxdiff_NdValence,0.147353185091509
max_NpUnfilled,0.146467679763683
maxdiff_Electronegativity,0.145233216399324
min_MendeleevNumber,0.141189062534271
mean_CovalentRadius,0.140494590612214
mean_NeighDiff_shell1_Row,0.139454147377033
maxdiff_GSbandgap,0.138905267175752
max_NeighDiff_shell1_MendeleevNumber,0.138582101437129
most_Number,0.138227565212634
most_AtomicWeight,0.137976889953997
max_NeighDiff_shell1_NpValence,0.137574637986373
Comp_L10Norm,0.135977032816213
min_Row,0.135959012556684
range_NeighDiff_shell1_NpValence,0.135235100264147
mean_GSvolume_pa,0.133099224815469
max_NeighDiff_shell1_NUnfilled,0.132050789129866
mean_NeighDiff_shell1_NfValence,0.1288754838703
min_NeighDiff_shell1_NpUnfilled,0.127782948366628
mean_NeighDiff_shell1_SpaceGroupNumber,0.127220216950752
mean_NsValence,0.126417991576974
most_CovalentRadius,0.126157265827315
var_NeighDiff_shell1_NUnfilled,0.125249352100186
mean_NeighDiff_shell1_Number,0.124660351670351
Comp_L7Norm,0.122927998516753
mean_NeighDiff_shell1_AtomicWeight,0.122289054254019
min_NeighDiff_shell1_NpValence,0.120258508984711
max_EffectiveCoordination,0.119945613894786
min_NdValence,0.119838326562973
maxdiff_NpUnfilled,0.11976409730917
mean_NeighDiff_shell1_NsUnfilled,0.118356385975262
max_NeighDiff_shell1_GSbandgap,0.116567372713283
min_NUnfilled,0.116480848175098
most_Column,0.116398481874934
var_NeighDiff_shell1_Number,0.11483208691971
most_MendeleevNumber,0.11312347271217
max_NeighDiff_shell1_SpaceGroupNumber,0.112919922970775
var_NeighDiff_shell1_AtomicWeight,0.112335793746234
most_NpValence,0.112314989980778
frac_dValence,0.111259423389899
NComp,0.110966642173558
min_Number,0.110616646739362
range_NeighDiff_shell1_NpUnfilled,0.110015322428681
dev_NValance,0.108683219824246
min_Column,0.108463244826353
max_NeighDiff_shell1_NpUnfilled,0.108373269040652
maxdiff_Row,0.107346886855837
Comp_L5Norm,0.107264188808558
mean_NeighDiff_shell1_NpUnfilled,0.106816499300689
maxdiff_SpaceGroupNumber,0.106041495564421
dev_GSbandgap,0.106040709232977
max_AtomicWeight,0.104950425117804
max_GSmagmom,0.104155192810109
maxdiff_GSmagmom,0.103898314181372
dev_NUnfilled,0.103358596657768
var_NeighDiff_shell1_NfValence,0.100587214626521
dev_GSmagmom,0.10046175520205
most_GSbandgap,0.0999659031319469
var_NeighDiff_shell1_NValance,0.0984153151933542
min_NeighDiff_shell1_Row,0.0979764497199622
min_NeighDiff_shell1_NUnfilled,0.0956344255610393
most_Row,0.0953819152658227
max_Number,0.0925003439046453
most_GSvolume_pa,0.0916634851026248
mean_GSbandgap,0.0909714322136305
range_NeighDiff_shell1_Row,0.0908056322870195
mean_NValance,0.0888952429706588
mean_NeighDiff_shell1_NsValence,0.0844879744149044
min_NsValence,0.0840750934607517
frac_pValence,0.0840254280210224
mean_NUnfilled,0.082438460673035
mean_NfUnfilled,0.0819403670894721
dev_NpUnfilled,0.0817999361069079
dev_Number,0.0806505319697701
max_NeighDiff_shell1_GSmagmom,0.0804884658789167
max_Column,0.0798869061329444
min_AtomicWeight,0.0795866845220247
Comp_L3Norm,0.0791257248914898
max_NeighDiff_shell1_Row,0.0775986096010619
mean_NeighDiff_shell1_NValance,0.0761903759003827
mean_NeighDiff_shell1_NfUnfilled,0.074132179060426
range_NeighDiff_shell1_NfUnfilled,0.0738078436380117
min_NValance,0.0729698537529093
max_NeighDiff_shell1_NValance,0.0726045152987114
range_NeighDiff_shell1_NfValence,0.0716310203714205
min_NdUnfilled,0.0714484638727845
most_NsValence,0.0711359639107834
mean_NeighDiff_shell1_GSbandgap,0.0670859624187924
max_NfValence,0.06661045936265
dev_AtomicWeight,0.065813123441539
maxdiff_Number,0.0657649708000157
max_NeighDiff_shell1_NfUnfilled,0.0652345443120377
dev_NfUnfilled,0.0647724009938756
dev_NfValence,0.0637280267145534
range_NeighDiff_shell1_GSmagmom,0.063053671250549
var_NeighDiff_shell1_NsUnfilled,0.062880851647145
min_NeighDiff_shell1_Number,0.062302508088002
frac_sValence,0.0609875446175689
min_NeighDiff_shell1_NfValence,0.0603308917651057
max_Row,0.0599840248407257
min_NeighDiff_shell1_NValance,0.0584368037160405
range_NeighDiff_shell1_NUnfilled,0.0581874631408046
var_NeighDiff_shell1_GSbandgap,0.0568301988183462
range_NeighDiff_shell1_AtomicWeight,0.0567991000283434
Comp_L2Norm,0.0563811388304798
min_NeighDiff_shell1_NsUnfilled,0.0554135575638888
most_NValance,0.0553020010115544
maxdiff_NsValence,0.0545918830787447
range_NeighDiff_shell1_NValance,0.0536994162120364
min_NeighDiff_shell1_AtomicWeight,0.0536862453653845
max_NsValence,0.0532923683351885
range_NeighDiff_shell1_GSbandgap,0.0529894476367913
min_NeighDiff_shell1_NfUnfilled,0.0526615778868547
maxdiff_NfValence,0.0514728798896434
dev_NsUnfilled,0.0488351738890456
max_MendeleevNumber,0.0484375983676367
maxdiff_AtomicWeight,0.0481353252477211
max_NeighDiff_shell1_NsUnfilled,0.0467465188236614
max_NeighDiff_shell1_NsValence,0.0466257115025717
var_NeighDiff_shell1_GSmagmom,0.0463485349931709
range_NeighDiff_shell1_Number,0.0441598383938827
max_NeighDiff_shell1_NfValence,0.0437627360019432
mean_NeighDiff_shell1_GSmagmom,0.0432968758503431
most_GSmagmom,0.0423942822152234
range_NeighDiff_shell1_NsUnfilled,0.0395412045907178
min_NeighDiff_shell1_NsValence,0.0393168762874723
max_NeighDiff_shell1_AtomicWeight,0.0390525165217587
max_NeighDiff_shell1_Number,0.0381512336890463
min_NfValence,0.0379437493265962
dev_NsValence,0.0372971025670437
maxdiff_NsUnfilled,0.0355834140412669
min_NfUnfilled,0.0353725711699174
min_NeighDiff_shell1_GSmagmom,0.033526750339414
var_NeighDiff_shell1_NsValence,0.0294780430449388
min_NpValence,0.029455073018579
max_NsUnfilled,0.0293320664372273
min_NeighDiff_shell1_GSbandgap,0.0273484810078206
mean_GSmagmom,0.0240214490346077
min_NpUnfilled,0.0223277437018909
range_NeighDiff_shell1_NsValence,0.0217135676862907
min_NsUnfilled,0.0205059850633212
min_GSbandgap,0.0129883440696572
min_GSmagmom,0.00132018770828383

